Analysis of One-Hidden-Layer Neural Networks via the Resolvent Method

In this work, we investigate the asymptotic spectral density of the random feature matrix $M = Y Y^\ast$ with $Y = f(WX)$ generated by a single-hidden-layer neural network, where $W$ and $X$ are random rectangular matrices with i.i.d. centred entries and $f$ is a non-linear smooth function which is applied entry-wise. We prove that the Stieltjes transform of the limiting spectral distribution approximately satisfies a quartic self-consistent equation, which is exactly the equation obtained by [Pennington, Worah] and [Benigni, P\'ech\'e] with the moment method. We extend the previous results to the case of additive bias $Y=f(WX+B)$ with $B$ being an independent rank-one Gaussian random matrix, closer modelling the neural network infrastructures encountered in practice. Our key finding is that in the case of additive bias it is impossible to choose an activation function preserving the layer-to-layer singular value distribution, in sharp contrast to the bias-free case where a simple integral constraint is sufficient to achieve isospectrality. To obtain the asymptotics for the empirical spectral density we follow the resolvent method from random matrix theory via the cumulant expansion. We find that this approach is more robust and less combinatorial than the moment method and expect that it will apply also for models where the combinatorics of the former become intractable. The resolvent method has been widely employed, but compared to previous works, it is applied here to non-linear random matrices.

==> curve_cube.csv <==
1.000000000000000021e-02,2.221699182503529793e-05,1.678614020571245227e-05
3.617085427135678377e-01,6.334767282744350961e-06,5.506857413811892249e-06
7.134170854271356665e-01,6.008060004056786242e-06,3.269909437484999265e-06
1.065125628140703551e+00,3.763090252226624494e-02,1.712814180656371037e-05
1.416834170854271324e+00,5.970805191844399951e-02,4.369576430593093835e-02
1.768542713567839098e+00,6.602291658317574474e-02,5.334835020786857923e-02
2.120251256281406871e+00,6.808369359215298011e-02,5.700982684086983859e-02
2.471959798994974644e+00,6.837503546793349818e-02,5.839350772792144262e-02
2.823668341708542417e+00,6.776349275647071402e-02,5.867702832931366574e-02
3.175376884422110191e+00,6.662076490044743782e-02,5.834734389116664338e-02
3.527085427135677964e+00,6.513267972626018976e-02,5.763744314918822081e-02
3.878793969849245737e+00,6.340803581808004963e-02,5.667174049415350801e-02
4.230502512562813955e+00,6.152203399501308956e-02,5.552420326583781124e-02
4.582211055276381728e+00,5.953392765637594009e-02,5.424430797323288866e-02
4.933919597989949501e+00,5.749337903231580699e-02,5.286924958479574665e-02
5.285628140703517275e+00,5.544200642549349661e-02,5.142959740430579074e-02
5.637336683417085048e+00,5.341339881532430889e-02,4.995164594499255928e-02
5.989045226130652821e+00,5.143314913742831618e-02,4.845815047218358235e-02
6.340753768844220595e+00,4.951940833720287066e-02,4.696840558083712619e-02
6.692462311557788368e+00,4.768390806412430016e-02,4.549819624849721356e-02
7.044170854271356141e+00,4.593320961450941819e-02,4.405986465293285081e-02
7.395879396984923915e+00,4.426995075436505195e-02,4.266255348380530721e-02
7.747587939698491688e+00,4.269394776144769255e-02,4.131259050198969607e-02
8.099296482412059461e+00,4.120309341088478766e-02,4.001394661248602880e-02
8.451005025125628123e+00,3.979404741161605974e-02,3.876870402411235900e-02
8.802713567839195008e+00,3.846274433719863023e-02,3.757749018523844076e-02
9.154422110552763669e+00,3.720475395918260847e-02,3.643985363583703702e-02
9.506130653266330555e+00,3.601552849655764027e-02,3.535457378260276062e-02
9.857839195979899216e+00,3.489056642787664170e-02,3.431990668793716281e-02
1.020954773869346610e+01,3.382551645074967361e-02,3.333377422303992338e-02
1.056125628140703476e+01,3.281623948013756564e-02,3.239390589348581373e-02
1.091296482412060165e+01,3.185884183392545532e-02,3.149794265817403016e-02
1.126467336683417031e+01,3.094968905336410725e-02,3.064351110091530217e-02
1.161638190954773897e+01,3.008540703172001007e-02,2.982827498551594847e-02
1.196809045226130586e+01,2.926287509880484347e-02,2.904996986732676784e-02
1.231979899497487452e+01,2.847921425650911179e-02,2.830642520925581718e-02
1.267150753768844140e+01,2.773177273247033961e-02,2.759557741821516350e-02
1.302321608040201006e+01,2.701811029881132087e-02,2.691547638462554043e-02
1.337492462311557695e+01,2.633598230263165668e-02,2.626428745346165092e-02
1.372663316582914561e+01,2.568332401025575501e-02,2.564029025189395322e-02
1.407834170854271250e+01,2.505823563178223232e-02,2.504187541665407746e-02
1.443005025125628116e+01,2.445896823325911795e-02,2.446753997758806254e-02
1.478175879396984804e+01,2.388391063753237537e-02,2.391588194050096525e-02
1.513346733668341670e+01,2.333157734512743275e-02,2.338559445468196135e-02
1.548517587939698359e+01,2.280059746197777779e-02,2.287545983462757615e-02
1.583688442211055225e+01,2.228970459344299312e-02,2.238434362084011642e-02
1.618859296482412091e+01,2.179772764830309115e-02,2.191118880312528314e-02
1.654030150753768780e+01,2.132358248843971987e-02,2.145501028549507555e-02
1.689201005025125824e+01,2.086626435705560972e-02,2.101488964008161112e-02
1.724371859296482512e+01,2.042484101871415089e-02,2.058997017502228744e-02
1.759542713567839201e+01,1.999844654695047061e-02,2.017945232559911761e-02
1.794713567839196244e+01,1.958627569886543796e-02,1.978258936716243213e-02
1.829884422110552933e+01,1.918757882039314605e-02,1.939868344118931762e-02
1.865055276381909621e+01,1.880165723045562273e-02,1.902708188121664951e-02
1.900226130653266310e+01,1.842785903674035164e-02,1.866717382262008534e-02
1.935396984924623354e+01,1.806557534020619346e-02,1.831838707874337488e-02
1.970567839195980042e+01,1.771423678955071426e-02,1.798018526532565303e-02
2.005738693467336731e+01,1.737331045070875449e-02,1.765206515524318440e-02
2.040909547738693419e+01,1.704229695997893507e-02,1.733355424606742440e-02
2.076080402010050463e+01,1.672072793258987805e-02,1.702420852369569346e-02
2.111251256281407152e+01,1.640816360142938191e-02,1.672361040622564327e-02
2.146422110552763840e+01,1.610419066328582643e-02,1.643136685324563667e-02
2.181592964824120529e+01,1.580842031231017783e-02,1.614710762674579844e-02
2.216763819095477572e+01,1.552048644252157668e-02,1.587048369088369520e-02
2.251934673366834261e+01,1.524004400307077921e-02,1.560116573883895026e-02
2.287105527638190949e+01,1.496676749166603836e-02,1.533884283594703565e-02
2.322276381909547993e+01,1.470034957307358829e-02,1.508322116920630777e-02
2.357447236180904682e+01,1.444049981095148205e-02,1.483402289409590895e-02
2.392618090452261370e+01,1.418694350247457631e-02,1.459098507042679883e-02
2.427788944723618059e+01,1.393942060627952235e-02,1.435385867967245606e-02
2.462959798994975102e+01,1.369768475521266314e-02,1.412240771689146981e-02
2.498130653266331791e+01,1.346150234621586519e-02,1.389640835096485165e-02
2.533301507537688479e+01,1.323065170044506952e-02,1.367564814742848814e-02
2.568472361809045168e+01,1.300492228739572910e-02,1.345992534869026175e-02
2.603643216080402212e+01,1.278411400741545113e-02,1.324904820688463380e-02
2.638814070351758900e+01,1.256803652752680987e-02,1.304283436503912187e-02
2.673984924623115589e+01,1.235650866596861748e-02,1.284111028261029040e-02
2.709155778894472277e+01,1.214935782129804298e-02,1.264371070179479140e-02
2.744326633165829321e+01,1.194641944228592642e-02,1.245047815133690401e-02
2.779497487437186010e+01,1.174753653518610143e-02,1.226126248484097486e-02
2.814668341708542698e+01,1.155255920527334390e-02,1.207592045085715236e-02
2.849839195979899742e+01,1.136134422982550130e-02,1.189431529224515595e-02
2.885010050251256430e+01,1.117375465997840107e-02,1.171631637253531776e-02
2.920180904522613119e+01,1.098965944910931455e-02,1.154179882720054139e-02
2.955351758793969807e+01,1.080893310560938035e-02,1.137064323792976415e-02
2.990522613065326851e+01,1.063145536808946835e-02,1.120273532815425389e-02
3.025693467336683540e+01,1.045711090122999898e-02,1.103796567822342735e-02
3.060864321608040228e+01,1.028578901063407526e-02,1.087622945876050642e-02
3.096035175879396917e+01,1.011738337517879664e-02,1.071742618084798628e-02
3.131206030150753961e+01,9.951791795480008015e-03,1.056145946180359584e-02
3.166376884422110649e+01,9.788915957195710310e-03,1.040823680540685879e-02
3.201547738693466982e+01,9.628661207991327450e-03,1.025766939552777944e-02
3.236718592964823671e+01,9.470936347078628970e-03,1.010967190219191555e-02
3.271889447236180359e+01,9.315653426319866690e-03,9.964162299192275488e-03
3.307060301507537048e+01,9.162727561959429362e-03,9.821061692426771156e-03
3.342231155778894447e+01,9.012076756109505676e-03,9.680294158203765070e-03
3.377402010050251135e+01,8.863621727172822304e-03,9.541786590815332439e-03
3.412572864321607824e+01,8.717285748435660633e-03,9.405468558730348608e-03
3.447743718592964512e+01,8.572994494108848035e-03,9.271272168807903960e-03
3.482914572864321201e+01,8.430675892132654531e-03,9.139131937975024031e-03
3.518085427135677890e+01,8.290259983094813365e-03,9.008984671852937262e-03
3.553256281407034578e+01,8.151678784638592690e-03,8.880769349852902020e-03
3.588427135678391977e+01,8.014866160760596506e-03,8.754427016295722105e-03
3.623597989949748666e+01,7.879757695416019295e-03,8.629900677140221743e-03
3.658768844221105354e+01,7.746290569860991154e-03,8.507135201933295476e-03
3.693939698492462043e+01,7.614403443170218028e-03,8.386077230620176196e-03
3.729110552763818731e+01,7.484036335369505070e-03,8.266675084876584298e-03
3.764281407035175420e+01,7.355130512619765734e-03,8.148878683645558590e-03
3.799452261306532108e+01,7.227628373879885215e-03,8.032639462581153342e-03
3.834623115577888797e+01,7.101473338459738174e-03,7.917910297118661497e-03
3.869793969849246196e+01,6.976609733851911466e-03,7.804645428906627908e-03
3.904964824120602884e+01,6.852982683199990155e-03,7.692800395350450800e-03
3.940135678391959573e+01,6.730537991720826098e-03,7.582331962029685395e-03
3.975306532663316261e+01,6.609222031348882358e-03,7.473198057763065505e-03
4.010477386934672950e+01,6.488981622808037350e-03,7.365357712104519776e-03
4.045648241206029638e+01,6.369763914241131225e-03,7.258770995062965511e-03
4.080819095477386327e+01,6.251516255435022457e-03,7.153398958845380746e-03
4.115989949748743726e+01,6.134186066568373015e-03,7.049203581429269727e-03
4.151160804020100414e+01,6.017720700275126788e-03,6.946147711775593932e-03
4.186331658291457103e+01,5.902067295655609794e-03,6.844195016496763123e-03
4.221502512562813791e+01,5.787172622672839654e-03,6.743309927797072091e-03
4.256673366834170480e+01,5.672982915137620222e-03,6.643457592503960139e-03
4.291844221105527168e+01,5.559443690202574631e-03,6.544603822008596139e-03
4.327015075376883857e+01,5.446499551942192950e-03,6.446715042932682146e-03
4.362185929648240545e+01,5.334093976178816421e-03,6.349758248335365778e-03
4.397356783919597945e+01,5.222169073204810733e-03,6.253700949269859824e-03
4.432527638190954633e+01,5.110665324425976881e-03,6.158511126492551870e-03
4.467698492462311322e+01,4.999521288182231377e-03,6.064157182119914342e-03
4.502869346733668010e+01,4.888673269046576314e-03,5.970607891017487394e-03
4.538040201005024699e+01,4.778054943715906965e-03,5.877832351693046582e-03
4.573211055276381387e+01,4.667596935116095219e-03,5.785799936450424473e-03
4.608381909547738076e+01,4.557226324463456262e-03,5.694480240542276230e-03
4.643552763819095475e+01,4.446866088633129321e-03,5.603843030038010119e-03
4.678723618090452163e+01,4.336434447120255005e-03,5.513858188097492397e-03
4.713894472361808852e+01,4.225844098921963804e-03,5.424495659310587560e-03
4.749065326633165540e+01,4.115001324506854623e-03,5.335725391726723471e-03
4.784236180904522229e+01,4.003804921246996787e-03,5.247517276156668867e-03
4.819407035175878917e+01,3.892144931653933847e-03,5.159841082279369162e-03
4.854577889447235606e+01,3.779901111610842971e-03,5.072666391028293927e-03
4.889748743718592294e+01,3.666941069251854635e-03,4.985962522663478502e-03
4.924919597989949693e+01,3.553117982319291181e-03,4.899698459854965812e-03
4.960090452261306382e+01,3.438267769886244659e-03,4.813842765007595066e-03
4.995261306532663070e+01,3.322205548904596205e-03,4.728363490944530005e-03
5.030432160804019759e+01,3.204721140296264842e-03,4.643228083932692506e-03
5.065603015075376447e+01,3.085573292304547195e-03,4.558403277873430796e-03
5.100773869346733136e+01,2.964482142591457793e-03,4.473854978290491349e-03
5.135944723618089824e+01,2.841119214742855899e-03,4.389548134518098110e-03
5.171115577889447223e+01,2.715093886499710465e-03,4.305446598215199698e-03
5.206286432160803912e+01,2.585934680568996794e-03,4.221512965997146170e-03
5.241457286432160600e+01,2.453062734410031264e-03,4.137708403568655414e-03
5.276628140703517289e+01,2.315753048263941277e-03,4.053992448244234451e-03
5.311798994974873978e+01,2.173075852009958685e-03,3.970322786129893040e-03
5.346969849246230666e+01,2.023804028169098271e-03,3.886654999484220885e-03
5.382140703517587355e+01,1.866259026848909050e-03,3.802942278835926698e-03
5.417311557788944043e+01,1.698036615915555743e-03,3.719135093258716003e-03
5.452482412060301442e+01,1.515473554491349141e-03,3.635180810721157316e-03
5.487653266331658131e+01,1.312474400265893236e-03,3.551023258547985045e-03
5.522824120603014819e+01,1.077402590685448778e-03,3.466602211622126558e-03
5.557994974874371508e+01,7.816473813977458567e-04,3.381852792852895612e-03
5.593165829145728196e+01,2.698449996720180574e-04,3.296704766396628145e-03
5.628336683417084885e+01,1.167444894874318097e-07,3.211081698810097206e-03
5.663507537688441573e+01,8.039467937522761483e-08,3.124899956273693904e-03
5.698678391959798972e+01,6.517283888462588938e-08,3.038067496568442379e-03
5.733849246231155661e+01,5.620220649253381874e-08,2.950482401649755487e-03
5.769020100502512349e+01,5.007855437909204208e-08,2.862031078986812874e-03
5.804190954773869038e+01,4.553608859913650620e-08,2.772586035161167875e-03
5.839361809045225726e+01,4.198094737981422908e-08,2.682003090226467434e-03
5.874532663316582415e+01,3.909231224377284343e-08,2.590117850845737035e-03
5.909703517587939103e+01,3.667945261806387999e-08,2.496741185989320971e-03
5.944874371859295792e+01,3.462080021718621441e-08,2.401653337488806120e-03
5.980045226130653191e+01,3.283464738314594948e-08,2.304596126299948266e-03
6.015216080402009879e+01,3.126373082294803642e-08,2.205262444574362934e-03
6.050386934673366568e+01,2.986653578895141436e-08,2.103281782918473789e-03
6.085557788944723256e+01,2.861211005055010279e-08,1.998199799538594602e-03
6.120728643216079945e+01,2.747682644876329243e-08,1.889448635179786758e-03
6.155899497487436633e+01,2.644228335014252616e-08,1.776302282224696306e-03
6.191070351758793322e+01,2.549389819481464015e-08,1.657806657123302770e-03
6.226241206030150721e+01,2.461993874137714596e-08,1.532664324037806124e-03
6.261412060301507410e+01,2.381083947625690620e-08,1.399031828561603458e-03
6.296582914572864098e+01,2.305870882907243858e-08,1.254132013370390115e-03
6.331753768844220787e+01,2.235696726806283857e-08,1.093420935718589313e-03
6.366924623115577475e+01,2.170007696160629985e-08,9.084598585076359908e-04
6.402095477386934874e+01,2.108333682568984664e-08,6.796202235771241825e-04
6.437266331658291563e+01,2.050272497785181563e-08,3.243029423550723928e-04
6.472437185929648251e+01,1.995477617027933820e-08,1.047391694001111269e-07
6.507608040201004940e+01,1.943648534106231464e-08,6.816935831261552994e-08
6.542778894472361628e+01,1.894523094115630625e-08,5.443123583980952800e-08
6.577949748743718317e+01,1.847871339546776909e-08,4.662951122909403095e-08
6.613120603015075005e+01,1.803490530408572988e-08,4.140705619029091414e-08
6.648291457286433115e+01,1.761201078695596652e-08,3.758078449529371615e-08
6.683462311557789803e+01,1.720843207230684151e-08,3.461200207872644478e-08
6.718633165829146492e+01,1.682274182903519250e-08,3.221531449665611603e-08
6.753804020100503180e+01,1.645366011597539093e-08,3.022339193582765028e-08
6.788974874371859869e+01,1.610003506552438743e-08,2.853069471298094152e-08
6.824145728643216557e+01,1.576082657811812039e-08,2.706687255026539429e-08
6.859316582914573246e+01,1.543509254150262946e-08,2.578295275213342187e-08
6.894487437185929934e+01,1.512197704181899330e-08,2.464363040866794638e-08
6.929658291457286623e+01,1.482070032385598937e-08,2.362270930415365186e-08
6.964829145728643311e+01,1.453055012857095243e-08,2.270027603981517089e-08
7.000000000000000000e+01,1.425087422452539988e-08,2.186087835030072294e-08


==> curve_tanh.csv <==
1.000000000000000021e-02,7.848838029366690845e-04,9.502578840162654965e-04
1.748743718592964819e-02,8.898145561341508315e-04,1.090696366796405472e-03
2.497487437185929443e-02,1.022514085248657934e-03,1.272756049574385283e-03
3.246231155778894761e-02,1.195413675407175488e-03,1.517703245467928340e-03
3.994974874371859386e-02,1.429714067716222935e-03,1.864398991493603766e-03
4.743718592964824010e-02,1.764912766777213329e-03,2.392666006033717253e-03
5.492462311557789328e-02,2.284529844548363955e-03,3.298776772571421125e-03
6.241206030150753953e-02,3.204184411244460472e-03,5.249196553735672142e-03
6.989949748743717883e-02,5.335138384054822352e-03,1.372672986978495414e-02
7.738693467336682508e-02,2.024292925372792734e-02,1.388781643651597841e+00
8.487437185929647132e-02,1.381093757649992870e+00,2.030588649823812375e+00
9.236180904522611756e-02,1.866601832967507146e+00,2.345151115560397237e+00
9.984924623115577769e-02,2.120617369657379125e+00,2.516118924599866524e+00
1.073366834170854239e-01,2.264189662402207315e+00,2.606854059518296740e+00
1.148241206030150702e-01,2.343826591408992410e+00,2.648278098912747680e+00
1.223115577889447164e-01,2.383202110340185698e+00,2.657872875040555805e+00
1.297989949748743765e-01,2.396039264736630425e+00,2.646363675516466341e+00
1.372864321608040228e-01,2.390913254466350057e+00,2.620678542147423684e+00
1.447738693467336690e-01,2.373449951476738207e+00,2.585452037791271085e+00
1.522613065326633153e-01,2.347467546577245656e+00,2.543862420917708089e+00
1.597487437185929615e-01,2.315622080607672828e+00,2.498128758151488160e+00
1.672361809045226078e-01,2.279795434542127630e+00,2.449820519591371148e+00
1.747236180904522540e-01,2.241339448874276830e+00,2.400057562683106216e+00
1.822110552763819002e-01,2.201235076700181814e+00,2.349643089233304671e+00
1.896984924623115742e-01,2.160199129677526919e+00,2.299154124509762642e+00
1.971859296482412205e-01,2.118757553909722091e+00,2.249004284918364682e+00
2.046733668341708667e-01,2.077296711646086980e+00,2.199488029369326636e+00
2.121608040201005130e-01,2.036099861954093093e+00,2.150812286676956120e+00
2.196482412060301592e-01,1.995373478067666628e+00,2.103119327038444730e+00
2.271356783919598055e-01,1.955266463919588915e+00,2.056503469555535535e+00
2.346231155778894517e-01,1.915884334199797312e+00,2.011023393813810234e+00
2.421105527638190980e-01,1.877299774552763090e+00,1.966711280387737348e+00
2.495979899497487442e-01,1.839560569427278303e+00,1.923579640566613236e+00
2.570854271356783904e-01,1.802695595621514046e+00,1.881626446956117027e+00
2.645728643216080367e-01,1.766719381124931099e+00,1.840839004615649310e+00
2.720603015075376829e-01,1.731635590853390028e+00,1.801196881895114954e+00
2.795477386934673292e-01,1.697439703651258069e+00,1.762674134742800325e+00
2.870351758793969754e-01,1.664121075637278180e+00,1.725240997108026253e+00
2.945226130653266217e-01,1.631664535050118880e+00,1.688865165856406447e+00
3.020100502512562679e-01,1.600051617435465756e+00,1.653512776378218918e+00
3.094974874371859141e-01,1.569261523363551181e+00,1.619149141371492240e+00
3.169849246231155604e-01,1.539271861142129882e+00,1.585739307730411163e+00
3.244723618090452066e-01,1.510059222282139402e+00,1.553248473382118577e+00
3.319597989949748529e-01,1.481599626428564687e+00,1.521642296094041669e+00
3.394472361809044991e-01,1.453868864120243964e+00,1.490887118860666938e+00
3.469346733668341454e-01,1.426842759393264215e+00,1.460950130852406215e+00
3.544221105527637916e-01,1.400497369386454194e+00,1.431799478617617360e+00
3.619095477386934379e-01,1.374809134373826236e+00,1.403404338939891360e+00
3.693969849246231396e-01,1.349754988763817609e+00,1.375734962221425883e+00
3.768844221105527859e-01,1.325312441365861460e+00,1.348762693307288041e+00
3.843718592964824321e-01,1.301459631479092272e+00,1.322459975148370992e+00
3.918592964824120783e-01,1.278175365991788937e+00,1.296800339520582490e+00
3.993467336683417246e-01,1.255439141606868425e+00,1.271758388096517534e+00
4.068341708542713708e-01,1.233231155462874540e+00,1.247309766445065637e+00
4.143216080402010171e-01,1.211532306751017085e+00,1.223431132968925139e+00
4.218090452261306633e-01,1.190324191398438813e+00,1.200100124345556685e+00
4.292964824120603096e-01,1.169589091466240349e+00,1.177295318687215264e+00
4.367839195979899558e-01,1.149309960574743439e+00,1.154996197359756005e+00
4.442713567839196021e-01,1.129470406400134186e+00,1.133183106182217514e+00
4.517587939698492483e-01,1.110054671071939891e+00,1.111837216557160168e+00
4.592462311557788945e-01,1.091047610128747181e+00,1.090940486945928711e+00
4.667336683417085408e-01,1.072434670551548841e+00,1.070475624995687047e+00
4.742211055276381870e-01,1.054201868283239252e+00,1.050426050540338885e+00
4.817085427135678333e-01,1.036335765553680233e+00,1.030775859630693292e+00
4.891959798994974795e-01,1.018823448258121989e+00,1.011509789696578343e+00
4.966834170854271258e-01,1.001652503579163245e+00,9.926131859022955251e-01
5.041708542713567720e-01,9.848109979961262583e-01,9.740719687243762914e-01
5.116582914572864738e-01,9.682874557885592370e-01,9.558726027552487681e-01
5.191457286432160645e-01,9.520708381107184648e-01,9.380020667166610870e-01
5.266331658291457662e-01,9.361505226900163068e-01,9.204478246513287942e-01
5.341206030150753570e-01,9.205162841833173237e-01,9.031977982493232249e-01
5.416080402010050587e-01,9.051582752097546702e-01,8.862403402564366095e-01
5.490954773869346495e-01,8.900670080666690520e-01,8.695642089045123591e-01
5.565829145728643512e-01,8.752333371256986183e-01,8.531585432980035577e-01
5.640703517587939420e-01,8.606484418985704821e-01,8.370128396863574238e-01
5.715577889447236437e-01,8.463038107562234069e-01,8.211169285479927860e-01
5.790452261306532344e-01,8.321912252803531640e-01,8.054609524081112193e-01
5.865326633165829362e-01,8.183027452229379994e-01,7.900353443093576233e-01
5.940201005025125269e-01,8.046306940465696167e-01,7.748308068509923707e-01
6.015075376884422287e-01,7.911676450163961372e-01,7.598382917086082822e-01
6.089949748743718194e-01,7.779064078128753446e-01,7.450489795423406170e-01
6.164824120603015212e-01,7.648400156333328148e-01,7.304542601966529380e-01
6.239698492462311119e-01,7.519617127494075959e-01,7.160457130890681698e-01
6.314572864321608137e-01,7.392649424866581942e-01,7.018150876782265346e-01
6.389447236180904044e-01,7.267433355919701299e-01,6.877542838932562130e-01
6.464321608040201061e-01,7.143906989537291974e-01,6.738553323962050978e-01
6.539195979899496969e-01,7.022010046390879667e-01,6.601103745368973597e-01
6.614070351758793986e-01,6.901683792118729066e-01,6.465116418445024937e-01
6.688944723618089894e-01,6.782870932938052100e-01,6.330514348818290227e-01
6.763819095477386911e-01,6.665515513305890760e-01,6.197221012661359163e-01
6.838693467336682819e-01,6.549562815231466661e-01,6.065160126332533874e-01
6.913567839195979836e-01,6.434959258825702078e-01,5.934255402888646280e-01
6.988442211055275743e-01,6.321652303654335947e-01,5.804430292506459477e-01
7.063316582914572761e-01,6.209590350436139383e-01,5.675607703356955192e-01
7.138190954773868668e-01,6.098722642598604082e-01,5.547709698872111961e-01
7.213065326633165686e-01,5.988999167167683435e-01,5.420657166596751786e-01
7.287939698492462703e-01,5.880370554425559115e-01,5.294369452892299099e-01
7.362814070351758611e-01,5.772787975719017028e-01,5.168763956605135768e-01
7.437688442211055628e-01,5.666203038739999753e-01,5.043755673365429848e-01
7.512562814070351536e-01,5.560567679526573492e-01,4.919256680357529943e-01
7.587437185929648553e-01,5.455834050345393926e-01,4.795175549084722544e-01
7.662311557788944461e-01,5.351954402512379971e-01,4.671416670685564765e-01
7.737185929648241478e-01,5.248880963083693008e-01,4.547879474533046418e-01
7.812060301507537385e-01,5.146565804199915162e-01,4.424457515871222935e-01
7.886934673366834403e-01,5.044960703687116910e-01,4.301037401707005770e-01
7.961809045226130310e-01,4.944016995303085471e-01,4.177497515504501879e-01
8.036683417085427328e-01,4.843685406756907397e-01,4.053706489599464557e-01
8.111557788944723235e-01,4.743915883315167892e-01,3.929521358467956138e-01
8.186432160804020253e-01,4.644657394424870911e-01,3.804785304282778946e-01
8.261306532663316160e-01,4.545857720315735762e-01,3.679324875931227479e-01
8.336180904522613178e-01,4.447463214970319156e-01,3.552946519816030380e-01
8.411055276381909085e-01,4.349418541142670014e-01,3.425432199035862157e-01
8.485929648241206102e-01,4.251666372228155022e-01,3.296533786944186861e-01
8.560804020100502010e-01,4.154147054691648688e-01,3.165965785303512248e-01
8.635678391959799027e-01,4.056798223385422175e-01,3.033395708943927849e-01
8.710552763819094935e-01,3.959554360348765956e-01,2.898431150753367214e-01
8.785427135678391952e-01,3.862346285465450002e-01,2.760602008464720369e-01
8.860301507537687860e-01,3.765100564510335812e-01,2.619335460876132116e-01
8.935175879396984877e-01,3.667738816432798976e-01,2.473919719964734198e-01
9.010050251256280784e-01,3.570176896910805531e-01,2.323449729455751844e-01
9.084924623115577802e-01,3.472323928857753983e-01,2.166742460461935360e-01
9.159798994974873709e-01,3.374081142091517882e-01,2.002198049864910012e-01
9.234673366834170727e-01,3.275340472946291492e-01,1.827557429504820530e-01
9.309547738693466634e-01,3.175982858994507718e-01,1.639443217922183504e-01
9.384422110552763652e-01,3.075876142427766413e-01,1.432386959499974688e-01
9.459296482412059559e-01,2.974872465265090415e-01,1.196398719287972562e-01
9.534170854271356577e-01,2.872804996161459345e-01,9.089731657731152381e-02
9.609045226130652484e-01,2.769483765485037940e-01,4.856972695480856611e-02
9.683919597989949501e-01,2.664690291723615378e-01,6.584759277259213126e-04
9.758793969849246519e-01,2.558170540318322472e-01,3.976405761205199373e-04
9.833668341708542426e-01,2.449625535314423896e-01,3.079093525067681152e-04
9.908542713567839444e-01,2.338698591319566256e-01,2.582695217244258042e-04
9.983417085427135351e-01,2.224957550662718941e-01,2.254901041389999249e-04
1.005829145728643237e+00,2.107869412779732055e-01,2.016902627376016693e-04
1.013316582914572939e+00,1.986762958882173358e-01,1.833525561867052958e-04
1.020804020100502418e+00,1.860771620103219004e-01,1.686362551266444500e-04
1.028291457286432120e+00,1.728742133176009999e-01,1.564709785410466384e-04
1.035778894472361822e+00,1.589080094567487111e-01,1.461855215635464856e-04
1.043266331658291524e+00,1.439469393212228499e-01,1.373343702599016741e-04
1.050753768844221003e+00,1.276311247700410156e-01,1.296083724966951879e-04
1.058241206030150705e+00,1.093439518180581993e-01,1.227851931570961503e-04
1.065728643216080407e+00,8.784865539956915326e-02,1.167001645694999316e-04
1.073216080402010109e+00,5.975902974086238356e-02,1.112282915959229580e-04
1.080703517587939588e+00,1.219543296488451211e-03,1.062726896394237892e-04
1.088190954773869290e+00,3.986721620462720518e-04,1.017569005100072939e-04
1.095678391959798992e+00,2.869489932499352390e-04,9.761963542700483856e-05
1.103165829145728694e+00,2.339940360661475283e-04,9.381108706072906883e-05
1.110653266331658173e+00,2.013559668029497765e-04,9.029028479324874854e-05
1.118140703517587875e+00,1.785762300222263428e-04,8.702316091807625121e-05
1.125628140703517577e+00,1.614684667717865123e-04,8.398111203373659806e-05
1.133115577889447279e+00,1.479832517283689397e-04,8.113991214039331049e-05
1.140603015075376758e+00,1.369819434307226452e-04,7.847887993017694337e-05
1.148090452261306460e+00,1.277739361146466260e-04,7.598023272032421356e-05
1.155577889447236162e+00,1.199123960238780381e-04,7.362857940287686684e-05
1.163065326633165864e+00,1.130934723864106104e-04,7.141051829891788575e-05
1.170552763819095343e+00,1.071022185127290484e-04,6.931431512511390420e-05
1.178040201005025045e+00,1.017816092015623989e-04,6.732964281728076063e-05
1.185527638190954747e+00,9.701382755866330774e-05,6.544736959725351707e-05
1.193015075376884448e+00,9.270845960232650064e-05,6.365938502349616679e-05
1.200502512562813928e+00,8.879476967083478752e-05,6.195845620469525540e-05
1.207989949748743630e+00,8.521648631710474235e-05,6.033810816336412008e-05
1.215477386934673332e+00,8.192818708830882648e-05,5.879252367918228909e-05
1.222964824120603033e+00,7.889273260099502136e-05,5.731645895703042554e-05
1.230452261306532735e+00,7.607940751744075999e-05,5.590517223526205066e-05
1.237939698492462215e+00,7.346254888780534716e-05,5.455436304209612745e-05
1.245427135678391917e+00,7.102051747843871532e-05,5.326012026353341361e-05
1.252914572864321618e+00,6.873491495045654066e-05,5.201887754568402345e-05
1.260402010050251320e+00,6.658998020731042924e-05,5.082737483084121737e-05
1.267889447236180800e+00,6.457211828168439181e-05,4.968262505115780104e-05
1.275376884422110502e+00,6.266952861506359311e-05,4.858188517764403446e-05
1.282864321608040203e+00,6.087190880452787609e-05,4.752263096315811506e-05
1.290351758793969905e+00,5.917021630931197190e-05,4.650253483333971477e-05
1.297839195979899385e+00,5.755647514044970618e-05,4.551944646856983330e-05
1.305326633165829087e+00,5.602361780331085132e-05,4.457137569677709830e-05
1.312814070351758788e+00,5.456535511670988607e-05,4.365647737702590644e-05
1.320301507537688490e+00,5.317606826025486405e-05,4.277303800450690227e-05
1.327788944723617970e+00,5.185071868585878352e-05,4.191946380840123432e-05
1.335276381909547672e+00,5.058477248899960889e-05,4.109427014882327734e-05
1.342763819095477373e+00,4.937413656557480590e-05,4.029607204788339462e-05
1.350251256281407075e+00,4.821510443573492677e-05,3.952357571300391581e-05
1.357738693467336555e+00,4.710431004376292925e-05,3.877557093138594963e-05
1.365226130653266257e+00,4.603868817851157431e-05,3.805092423142110805e-05
1.372713567839195958e+00,4.501544041470421264e-05,3.734857272015224347e-05
1.380201005025125660e+00,4.403200568635624011e-05,3.666751851931471083e-05
1.387688442211055140e+00,4.308603476040282892e-05,3.600682373168323324e-05
1.395175879396984842e+00,4.217536801206850025e-05,3.536560587866352854e-05
1.402663316582914543e+00,4.129801600697415801e-05,3.474303375799299242e-05
1.410150753768844245e+00,4.045214247737774027e-05,3.413832367557132814e-05
1.417638190954773725e+00,3.963604935091138981e-05,3.355073601256950371e-05
1.425125628140703427e+00,3.884816354302272987e-05,3.297957209257348633e-05
1.432613065326633128e+00,3.808702527249944189e-05,3.242417131807694602e-05
1.440100502512562830e+00,3.735127769494903512e-05,3.188390854948311729e-05
1.447587939698492532e+00,3.663965768154103569e-05,3.135819170217303662e-05
1.455075376884422012e+00,3.595098759545731752e-05,3.084645954070985635e-05
1.462562814070351713e+00,3.528416794018872257e-05,3.034817965116486671e-05
1.470050251256281415e+00,3.463817077247418778e-05,2.986284657461102453e-05
1.477537688442211117e+00,3.401203378605244590e-05,2.938998008693325816e-05
1.485025125628140596e+00,3.340485498741959514e-05,2.892912361118820386e-05
1.492512562814070298e+00,3.281578789431026356e-05,2.847984275131877600e-05
1.500000000000000000e+00,3.224403719627687959e-05,2.804172393522678933e-05


==> f1_curve.csv <==
0.000000000000000000e+00,2.546477969020807721e-04
2.512562814070351883e-02,3.606743661985251808e-04
5.025125628140703765e-02,5.972403649725351255e-04
7.537688442211055995e-02,1.661503701017665079e-03
1.005025125628140753e-01,6.429088842673963411e-01
1.256281407035176045e-01,8.435401239134988627e-01
1.507537688442211199e-01,8.939559456373947777e-01
1.758793969849246352e-01,8.984113493040414289e-01
2.010050251256281506e-01,8.850195012034495212e-01
2.261306532663316660e-01,8.642769261699547734e-01
2.512562814070352091e-01,8.407067128979607284e-01
2.763819095477387244e-01,8.164122625894255636e-01
3.015075376884422398e-01,7.924057048566471861e-01
3.266331658291457551e-01,7.691710386460703930e-01
3.517587939698492705e-01,7.469245440944217718e-01
3.768844221105527859e-01,7.257430612083578536e-01
4.020100502512563012e-01,7.056302033053613032e-01
4.271356783919598166e-01,6.865517171978593458e-01
4.522613065326633319e-01,6.684548074489019553e-01
4.773869346733668473e-01,6.512788283564757696e-01
5.025125628140704181e-01,6.349612008135899766e-01
5.276381909547739335e-01,6.194406337465049317e-01
5.527638190954774489e-01,6.046588035388833493e-01
5.778894472361809642e-01,5.905611459296536969e-01
6.030150753768844796e-01,5.770971385239229701e-01
6.281407035175879949e-01,5.642202953258023124e-01
6.532663316582915103e-01,5.518880040334998016e-01
6.783919597989950256e-01,5.400612835243882026e-01
7.035175879396985410e-01,5.287045072041550720e-01
7.286432160804020564e-01,5.177851188028648188e-01
7.537688442211055717e-01,5.072733556576581870e-01
7.788944723618090871e-01,4.971419875337738659e-01
8.040201005025126024e-01,4.873660748230330686e-01
8.291457286432161178e-01,4.779227474493197292e-01
8.542713567839196331e-01,4.687910043499275425e-01
8.793969849246231485e-01,4.599515325872769456e-01
9.045226130653266639e-01,4.513865447277248255e-01
9.296482412060301792e-01,4.430796329472164174e-01
9.547738693467336946e-01,4.350156382900006169e-01
9.798994974874372099e-01,4.271805335556529415e-01
1.005025125628140836e+00,4.195613183832959114e-01
1.030150753768844352e+00,4.121459252167826715e-01
1.055276381909547867e+00,4.049231349565057814e-01
1.080402010050251382e+00,3.978825012240150838e-01
1.105527638190954898e+00,3.910142822800549145e-01
1.130653266331658413e+00,3.843093797425480296e-01
1.155778894472361928e+00,3.777592833474310297e-01
1.180904522613065444e+00,3.713560210819584761e-01
1.206030150753768959e+00,3.650921140974549006e-01
1.231155778894472475e+00,3.589605358771307264e-01
1.256281407035175990e+00,3.529546751952330474e-01
1.281407035175879505e+00,3.470683024572235875e-01
1.306532663316583021e+00,3.412955390576644654e-01
1.331658291457286536e+00,3.356308294337341791e-01
1.356783919597990051e+00,3.300689155284817766e-01
1.381909547738693567e+00,3.246048134096362614e-01
1.407035175879397082e+00,3.192337918175775502e-01
1.432160804020100597e+00,3.139513524403926281e-01
1.457286432160804113e+00,3.087532117352421723e-01
1.482412060301507628e+00,3.036352841338613162e-01
1.507537688442211143e+00,2.985936664862837708e-01
1.532663316582914659e+00,2.936246236110395258e-01
1.557788944723618174e+00,2.887245748323991057e-01
1.582914572864321689e+00,2.838900813958940561e-01
1.608040201005025205e+00,2.791178346625433626e-01
1.633165829145728720e+00,2.744046449900374163e-01
1.658291457286432236e+00,2.697474312157685516e-01
1.683417085427135751e+00,2.651432106620657536e-01
1.708542713567839266e+00,2.605890895884176439e-01
1.733668341708542782e+00,2.560822540188637531e-01
1.758793969849246297e+00,2.516199608751414352e-01
1.783919597989949812e+00,2.471995293475950373e-01
1.809045226130653328e+00,2.428183324362550577e-01
1.834170854271356843e+00,2.384737885938468527e-01
1.859296482412060358e+00,2.341633534006877793e-01
1.884422110552763874e+00,2.298845111984047784e-01
1.909547738693467389e+00,2.256347666049444978e-01
1.934673366834170904e+00,2.214116358273103269e-01
1.959798994974874420e+00,2.172126376805232351e-01
1.984924623115577935e+00,2.130352842111583878e-01
2.010050251256281673e+00,2.088770708109971841e-01
2.035175879396985188e+00,2.047354656902817260e-01
2.060301507537688703e+00,2.006078985600303899e-01
2.085427135678392219e+00,1.964917483479258209e-01
2.110552763819095734e+00,1.923843297411645670e-01
2.135678391959799249e+00,1.882828783107660109e-01
2.160804020100502765e+00,1.841845339230487044e-01
2.185929648241206280e+00,1.800863220824875655e-01
2.211055276381909795e+00,1.759851327722355974e-01
2.236180904522613311e+00,1.718776962591896385e-01
2.261306532663316826e+00,1.677605552027774116e-01
2.286432160804020342e+00,1.636300322412849728e-01
2.311557788944723857e+00,1.594821920135425231e-01
2.336683417085427372e+00,1.553127962889638281e-01
2.361809045226130888e+00,1.511172504994316712e-01
2.386934673366834403e+00,1.468905394551937305e-01
2.412060301507537918e+00,1.426271493294473947e-01
2.437185929648241434e+00,1.383209720321108283e-01
2.462311557788944949e+00,1.339651867407792574e-01
2.487437185929648464e+00,1.295521114289098219e-01
2.512562814070351980e+00,1.250730144339580463e-01
2.537688442211055495e+00,1.205178719690022243e-01
2.562814070351759010e+00,1.158750512212995687e-01
2.587939698492462526e+00,1.111308889785202897e-01
2.613065326633166041e+00,1.062691202628745363e-01
2.638190954773869557e+00,1.012700860292293642e-01
2.663316582914573072e+00,9.610960563192795514e-02
2.688442211055276587e+00,9.075732266372664447e-02
2.713567839195980103e+00,8.517418866171150293e-02
2.738693467336683618e+00,7.930846330694114876e-02
2.763819095477387133e+00,7.308899984553139662e-02
2.788944723618090649e+00,6.641315864267592628e-02
2.814070351758794164e+00,5.912293709331725017e-02
2.839195979899497679e+00,5.095126339869204823e-02
2.864321608040201195e+00,4.137437095333157400e-02
2.889447236180904710e+00,2.902693881479228091e-02
2.914572864321608225e+00,4.780528487285023781e-04
2.939698492462311741e+00,5.496871150829261775e-05
2.964824120603015256e+00,3.800664603350613189e-05
2.989949748743718771e+00,3.037153368273321001e-05
3.015075376884422287e+00,2.577269643434416404e-05
3.040201005025125802e+00,2.260872455260491299e-05
3.065326633165829318e+00,2.025744360504019923e-05
3.090452261306532833e+00,1.841964115641742504e-05
3.115577889447236348e+00,1.693107829084817073e-05
3.140703517587939864e+00,1.569302623420008486e-05
3.165829145728643379e+00,1.464204812155074349e-05
3.190954773869346894e+00,1.373524879829817296e-05
3.216080402010050410e+00,1.294242673701983990e-05
3.241206030150753925e+00,1.224160807060299649e-05
3.266331658291457440e+00,1.161636424497427568e-05
3.291457286432160956e+00,1.105412781763644210e-05
3.316582914572864471e+00,1.054509491342767765e-05
3.341708542713567986e+00,1.008148700796466543e-05
3.366834170854271502e+00,9.657040687585942591e-06
3.391959798994975017e+00,9.266646518744607930e-06
3.417085427135678533e+00,8.906088069597989989e-06
3.442211055276382048e+00,8.571849794293993097e-06
3.467336683417085563e+00,8.260973260678489659e-06
3.492462311557789079e+00,7.970947953232803600e-06
3.517587939698492594e+00,7.699627221323866757e-06
3.542713567839196109e+00,7.445162793537023460e-06
3.567839195979899625e+00,7.205953190166257261e-06
3.592964824120603140e+00,6.980602671051082625e-06
3.618090452261306655e+00,6.767888262110946934e-06
3.643216080402010171e+00,6.566733042764190117e-06
3.668341708542713686e+00,6.376184333154039571e-06
3.693467336683417201e+00,6.195395750900112318e-06
3.718592964824120717e+00,6.023612349560371615e-06
3.743718592964824232e+00,5.860158230699063615e-06
3.768844221105527748e+00,5.704426156036335576e-06
3.793969849246231263e+00,5.555868787917315499e-06
3.819095477386934778e+00,5.413991263981477753e-06
3.844221105527638294e+00,5.278344871657834337e-06
3.869346733668341809e+00,5.148521634450146600e-06
3.894472361809045324e+00,5.024149658187202146e-06
3.919597989949748840e+00,4.904889113909295839e-06
3.944723618090452355e+00,4.790428756638023792e-06
3.969849246231155870e+00,4.680482897273842808e-06
3.994974874371859386e+00,4.574788759300559692e-06
4.020100502512563345e+00,4.473104163617268020e-06
4.045226130653266416e+00,4.375205494259435895e-06
4.070351758793970376e+00,4.280885905464857579e-06
4.095477386934673447e+00,4.189953736842772803e-06
4.120603015075377407e+00,4.102231108590150787e-06
4.145728643216080478e+00,4.017552672985525088e-06
4.170854271356784437e+00,3.935764501948231734e-06
4.195979899497487509e+00,3.856723093416239274e-06
4.221105527638191468e+00,3.780294481776177192e-06
4.246231155778894539e+00,3.706353439662537286e-06
4.271356783919598499e+00,3.634782760198658078e-06
4.296482412060301570e+00,3.565472610236914647e-06
4.321608040201005529e+00,3.498319946415077660e-06
4.346733668341708601e+00,3.433227986918341784e-06
4.371859296482412560e+00,3.370105732751677971e-06
4.396984924623115631e+00,3.308867533111194310e-06
4.422110552763819591e+00,3.249432690116199756e-06
4.447236180904522662e+00,3.191725098743244372e-06
4.472361809045226622e+00,3.135672918303749949e-06
4.497487437185929693e+00,3.081208272239914643e-06
4.522613065326633652e+00,3.028266973389271172e-06
4.547738693467336724e+00,2.976788272195060512e-06
4.572864321608040683e+00,2.926714625624510909e-06
4.597989949748743754e+00,2.877991484805835635e-06
4.623115577889447714e+00,2.830567099612781571e-06
4.648241206030150785e+00,2.784392338616663621e-06
4.673366834170854744e+00,2.739420522993853922e-06
4.698492462311557816e+00,2.695607273124821835e-06
4.723618090452261775e+00,2.652910366751359472e-06
4.748743718592964846e+00,2.611289607674250067e-06
4.773869346733668806e+00,2.570706704075863212e-06
4.798994974874371877e+00,2.531125155643007785e-06
4.824120603015075837e+00,2.492510148746061780e-06
4.849246231155778908e+00,2.454828459002223661e-06
4.874371859296482867e+00,2.418048360614759635e-06
4.899497487437185939e+00,2.382139541937420466e-06
4.924623115577889898e+00,2.347073026764251283e-06
4.949748743718592969e+00,2.312821100890984640e-06
4.974874371859296929e+00,2.279357243535191575e-06
5.000000000000000000e+00,2.246656063239432061e-06


==> f1_curve_bias.csv <==
0.000000000000000000e+00,7.283444461186360831e-03
2.512562814070351883e-02,1.939778886361509004e-03
5.025125628140703765e-02,9.276265360468868631e-04
7.537688442211055995e-02,8.446519155026194344e-04
1.005025125628140753e-01,3.531390582835012282e-01
1.256281407035176045e-01,6.035360201123572965e-01
1.507537688442211199e-01,6.888726266407287913e-01
1.758793969849246352e-01,7.247659077275782069e-01
2.010050251256281506e-01,7.386506509422903211e-01
2.261306532663316660e-01,7.411218499198336529e-01
2.512562814070352091e-01,7.371303605256412927e-01
2.763819095477387244e-01,7.292665030090779155e-01
3.015075376884422398e-01,7.189961233029746879e-01
3.266331658291457551e-01,7.071998349115512505e-01
3.517587939698492705e-01,6.944331158573489038e-01
3.768844221105527859e-01,6.810613274785529692e-01
4.020100502512563012e-01,6.673338412350525717e-01
4.271356783919598166e-01,6.534265590415981872e-01
4.522613065326633319e-01,6.394671773598697984e-01
4.773869346733668473e-01,6.255506452293586594e-01
5.025125628140704181e-01,6.117488721676309638e-01
5.276381909547739335e-01,5.981169813807711844e-01
5.527638190954774489e-01,5.846974481618747443e-01
5.778894472361809642e-01,5.715229241125484583e-01
6.030150753768844796e-01,5.586182334922075166e-01
6.281407035175879949e-01,5.460018400531564398e-01
6.532663316582915103e-01,5.336869683056763014e-01
6.783919597989950256e-01,5.216824927886651864e-01
7.035175879396985410e-01,5.099936655193271218e-01
7.286432160804020564e-01,4.986227251311174946e-01
7.537688442211055717e-01,4.875694149866560689e-01
7.788944723618090871e-01,4.768314278221942315e-01
8.040201005025126024e-01,4.664047887412253734e-01
8.291457286432161178e-01,4.562841850428133172e-01
8.542713567839196331e-01,4.464632494508349314e-01
8.793969849246231485e-01,4.369348021901540702e-01
9.045226130653266639e-01,4.276910566662624480e-01
9.296482412060301792e-01,4.187237930327862845e-01
9.547738693467336946e-01,4.100245035592214871e-01
9.798994974874372099e-01,4.015845133798606748e-01
1.005025125628140836e+00,3.933950798878109723e-01
1.030150753768844352e+00,3.854474737268961393e-01
1.055276381909547867e+00,3.777330440294773273e-01
1.080402010050251382e+00,3.702432702536642695e-01
1.105527638190954898e+00,3.629698026935476718e-01
1.130653266331658413e+00,3.559044934748016864e-01
1.155778894472361928e+00,3.490394196079134592e-01
1.180904522613065444e+00,3.423668994538063282e-01
1.206030150753768959e+00,3.358795037620073143e-01
1.231155778894472475e+00,3.295700622692402382e-01
1.256281407035175990e+00,3.234316666952333219e-01
1.281407035175879505e+00,3.174576708410759007e-01
1.306532663316583021e+00,3.116416883818661221e-01
1.331658291457286536e+00,3.059775888478646344e-01
1.356783919597990051e+00,3.004594922050217720e-01
1.381909547738693567e+00,2.950817623749237839e-01
1.407035175879397082e+00,2.898389999742136958e-01
1.432160804020100597e+00,2.847260345029651307e-01
1.457286432160804113e+00,2.797379161689814708e-01
1.482412060301507628e+00,2.748699074993851688e-01
1.507537688442211143e+00,2.701174748611425702e-01
1.532663316582914659e+00,2.654762799874216261e-01
1.557788944723618174e+00,2.609421715861606206e-01
1.582914572864321689e+00,2.565111770902465116e-01
1.608040201005025205e+00,2.521794945947112287e-01
1.633165829145728720e+00,2.479434850148645453e-01
1.658291457286432236e+00,2.437996644898894893e-01
1.683417085427135751e+00,2.397446970487754625e-01
1.708542713567839266e+00,2.357753875492631102e-01
1.733668341708542782e+00,2.318886748955012733e-01
1.758793969849246297e+00,2.280816255361163003e-01
1.783919597989949812e+00,2.243514272412467092e-01
1.809045226130653328e+00,2.206953831546203115e-01
1.834170854271356843e+00,2.171109061148334685e-01
1.859296482412060358e+00,2.135955132385461697e-01
1.884422110552763874e+00,2.101468207572274038e-01
1.909547738693467389e+00,2.067625390983132694e-01
1.934673366834170904e+00,2.034404682011187737e-01
1.959798994974874420e+00,2.001784930575183918e-01
1.984924623115577935e+00,1.969745794672410621e-01
2.010050251256281673e+00,1.938267699975859959e-01
2.035175879396985188e+00,1.907331801374186897e-01
2.060301507537688703e+00,1.876919946354360658e-01
2.085427135678392219e+00,1.847014640128740171e-01
2.110552763819095734e+00,1.817599012410577586e-01
2.135678391959799249e+00,1.788656785744444921e-01
2.160804020100502765e+00,1.760172245300785365e-01
2.185929648241206280e+00,1.732130210046594065e-01
2.211055276381909795e+00,1.704516005206920815e-01
2.236180904522613311e+00,1.677315435934759735e-01
2.261306532663316826e+00,1.650514762109376032e-01
2.286432160804020342e+00,1.624100674185712245e-01
2.311557788944723857e+00,1.598060270019759088e-01
2.336683417085427372e+00,1.572381032596938122e-01
2.361809045226130888e+00,1.547050808592299875e-01
2.386934673366834403e+00,1.522057787693040787e-01
2.412060301507537918e+00,1.497390482615029716e-01
2.437185929648241434e+00,1.473037709746057855e-01
2.462311557788944949e+00,1.448988570349088456e-01
2.487437185929648464e+00,1.425232432259025128e-01
2.512562814070351980e+00,1.401758912006278168e-01
2.537688442211055495e+00,1.378557857299724243e-01
2.562814070351759010e+00,1.355619329800436257e-01
2.587939698492462526e+00,1.332933588115808310e-01
2.613065326633166041e+00,1.310491070941148806e-01
2.638190954773869557e+00,1.288282380272749161e-01
2.663316582914573072e+00,1.266298264612315261e-01
2.688442211055276587e+00,1.244529602077744934e-01
2.713567839195980103e+00,1.222967383329067875e-01
2.738693467336683618e+00,1.201602694211123951e-01
2.763819095477387133e+00,1.180426698005601627e-01
2.788944723618090649e+00,1.159430617174605771e-01
2.814070351758794164e+00,1.138605714465255048e-01
2.839195979899497679e+00,1.117943273229848739e-01
2.864321608040201195e+00,1.097434576798248518e-01
2.889447236180904710e+00,1.077070886717890197e-01
2.914572864321608225e+00,1.056843419651410376e-01
2.939698492462311741e+00,1.036743322691618674e-01
2.964824120603015256e+00,1.016761646817213455e-01
2.989949748743718771e+00,9.968893181690470506e-02
3.015075376884422287e+00,9.771171067741997451e-02
3.040201005025125802e+00,9.574355922816156494e-02
3.065326633165829318e+00,9.378351261958574325e-02
3.090452261306532833e+00,9.183057900014363062e-02
3.115577889447236348e+00,8.988373484547446113e-02
3.140703517587939864e+00,8.794191971785483841e-02
3.165829145728643379e+00,8.600403035176838740e-02
3.190954773869346894e+00,8.406891393950920166e-02
3.216080402010050410e+00,8.213536046317158890e-02
3.241206030150753925e+00,8.020209388456374378e-02
3.266331658291457440e+00,7.826776196028427390e-02
3.291457286432160956e+00,7.633092439235723836e-02
3.316582914572864471e+00,7.439003895130186228e-02
3.341708542713567986e+00,7.244344511252646945e-02
3.366834170854271502e+00,7.048934462039742332e-02
3.391959798994975017e+00,6.852577822575432742e-02
3.417085427135678533e+00,6.655059761546708308e-02
3.442211055276382048e+00,6.456143124269561606e-02
3.467336683417085563e+00,6.255564233794314033e-02
3.492462311557789079e+00,6.053027677956230451e-02
3.517587939698492594e+00,5.848199764472688383e-02
3.542713567839196109e+00,5.640700201682515708e-02
3.567839195979899625e+00,5.430091378198347724e-02
3.592964824120603140e+00,5.215864335801510820e-02
3.618090452261306655e+00,4.997420097289744650e-02
3.643216080402010171e+00,4.774044321155839626e-02
3.668341708542713686e+00,4.544872119680845590e-02
3.693467336683417201e+00,4.308837939521543980e-02
3.718592964824120717e+00,4.064601954587031968e-02
3.743718592964824232e+00,3.810437966747640126e-02
3.768844221105527748e+00,3.544054989797415511e-02
3.793969849246231263e+00,3.262297297383856542e-02
3.819095477386934778e+00,2.960603548155047934e-02
3.844221105527638294e+00,2.631936201621318597e-02
3.869346733668341809e+00,2.264365430401313675e-02
3.894472361809045324e+00,1.834396707866300241e-02
3.919597989949748840e+00,1.280289750565067469e-02
3.944723618090452355e+00,1.476597868775155831e-04
3.969849246231155870e+00,2.592989478716057326e-05
3.994974874371859386e+00,1.847791969097728777e-05
4.020100502512563345e+00,1.508009418844118170e-05
4.045226130653266416e+00,1.301627901229674856e-05
4.070351758793970376e+00,1.158620849837187990e-05
4.095477386934673447e+00,1.051638944059656407e-05
4.120603015075377407e+00,9.674858112556476922e-06
4.145728643216080478e+00,8.989002996844901918e-06
4.170854271356784437e+00,8.415090332102488646e-06
4.195979899497487509e+00,7.924973103882528588e-06
4.221105527638191468e+00,7.499590690899067086e-06
4.246231155778894539e+00,7.125504778361910895e-06
4.271356783919598499e+00,6.792925502441883724e-06
4.296482412060301570e+00,6.494524561510992827e-06
4.321608040201005529e+00,6.224689238993902548e-06
4.346733668341708601e+00,5.979035833329542954e-06
4.371859296482412560e+00,5.754082117346815869e-06
4.396984924623115631e+00,5.547020777889522538e-06
4.422110552763819591e+00,5.355558949276353896e-06
4.447236180904522662e+00,5.177802171925027890e-06
4.472361809045226622e+00,5.012168915765695817e-06
4.497487437185929693e+00,4.857326573443435937e-06
4.522613065326633652e+00,4.712142818327590263e-06
4.547738693467336724e+00,4.575648141521314799e-06
4.572864321608040683e+00,4.447006648520493618e-06
4.597989949748743754e+00,4.325493040818291934e-06
4.623115577889447714e+00,4.210474288797176243e-06
4.648241206030150785e+00,4.101394903526082064e-06
4.673366834170854744e+00,3.997764998595832149e-06
4.698492462311557816e+00,3.899150536937651083e-06
4.723618090452261775e+00,3.805165303481596710e-06
4.748743718592964846e+00,3.715464253031028161e-06
4.773869346733668806e+00,3.629737962613263304e-06
4.798994974874371877e+00,3.547707976893199696e-06
4.824120603015075837e+00,3.469122881180213724e-06
4.849246231155778908e+00,3.393754970808579281e-06
4.874371859296482867e+00,3.321397412295169394e-06
4.899497487437185939e+00,3.251861812351076640e-06
4.924623115577889898e+00,3.184976127046222491e-06
4.949748743718592969e+00,3.120582855855460067e-06
4.974874371859296929e+00,3.058537475903952412e-06
5.000000000000000000e+00,2.998707079039807301e-06


==> hist_cube.csv <==
1.000000000000000000e+00,3.267755918639546342e-02,2.384128042680893483e-02
3.000000000000000000e+00,6.718906302100700889e-02,6.152050683561187394e-02
5.000000000000000000e+00,5.285095031677225497e-02,5.018339446482160404e-02
7.000000000000000000e+00,4.418139379793264293e-02,4.134711570523507546e-02
9.000000000000000000e+00,3.667889296432143981e-02,3.501167055685228124e-02
1.100000000000000000e+01,3.134378126042013796e-02,3.034344781593864560e-02
1.300000000000000000e+01,2.750916972324108159e-02,2.650883627875958576e-02
1.500000000000000000e+01,2.384128042680893483e-02,2.334111370456818865e-02
1.700000000000000000e+01,2.184061353784595011e-02,2.100700233411137083e-02
1.900000000000000000e+01,1.883961320440146608e-02,1.900633544514838263e-02
2.100000000000000000e+01,1.700566855618539444e-02,1.667222407469156481e-02
2.300000000000000000e+01,1.567189063021006898e-02,1.567189063021006898e-02
2.500000000000000000e+01,1.400466822274091389e-02,1.417139046348782870e-02
2.700000000000000000e+01,1.267089029676558842e-02,1.267089029676558842e-02
2.900000000000000000e+01,1.167055685228409433e-02,1.200400133377792569e-02
3.100000000000000000e+01,1.067022340780260023e-02,1.083694564854951678e-02
3.300000000000000000e+01,9.169723241080359952e-03,9.836612204068022683e-03
3.500000000000000000e+01,8.669556518839613771e-03,9.003001000333445136e-03
3.700000000000000000e+01,8.002667555851951040e-03,8.336112037345782405e-03
3.900000000000000000e+01,6.835611870623541260e-03,8.002667555851951040e-03
4.100000000000000000e+01,6.502167389129709894e-03,6.835611870623541260e-03
4.300000000000000000e+01,5.501833944648215798e-03,6.335445148382794212e-03
4.500000000000000000e+01,5.001667222407468749e-03,6.002000666888962846e-03
4.700000000000000000e+01,4.168056018672891203e-03,5.001667222407468749e-03
4.900000000000000000e+01,3.167722574191397106e-03,4.834944981660553934e-03
5.100000000000000000e+01,2.667555851950650057e-03,4.334778259419806885e-03
5.300000000000000000e+01,1.667222407469156394e-03,3.834611537179059837e-03
5.500000000000000000e+01,0.000000000000000000e+00,3.667889296432144154e-03
5.700000000000000000e+01,0.000000000000000000e+00,2.667555851950650057e-03
5.900000000000000000e+01,0.000000000000000000e+00,2.334111370456819125e-03
6.100000000000000000e+01,0.000000000000000000e+00,2.000666888962987760e-03
6.300000000000000000e+01,0.000000000000000000e+00,1.500500166722240711e-03
6.500000000000000000e+01,0.000000000000000000e+00,6.668889629876625143e-04
6.700000000000000000e+01,0.000000000000000000e+00,5.001667222407469400e-04
6.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+01,0.000000000000000000e+00,1.667222407469156286e-04
7.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> hist_tanh.csv <==
1.499999999999999944e-02,0.000000000000000000e+00,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00,3.335000833750208921e-02
7.499999999999999722e-02,4.669001167250291795e-01,1.334000333500083624e+00
1.049999999999999961e-01,2.201100550275137735e+00,2.617975654493914117e+00
1.350000000000000089e-01,2.401200600300150256e+00,2.567950641987660987e+00
1.649999999999999800e-01,2.251125562781390865e+00,2.434550608637652491e+00
1.950000000000000067e-01,2.101050525262631474e+00,2.234450558612639970e+00
2.249999999999999778e-01,1.984325496081374096e+00,2.017675504418876109e+00
2.550000000000000044e-01,1.784225446056359798e+00,1.834250458562612929e+00
2.850000000000000311e-01,1.717525429381359103e+00,1.717525429381359103e+00
3.149999999999999467e-01,1.550775387693848595e+00,1.550775387693848595e+00
3.449999999999999734e-01,1.434050358512588330e+00,1.400700350175086317e+00
3.750000000000000000e-01,1.317325329331331174e+00,1.367350341837584082e+00
4.050000000000000266e-01,1.250625312656329369e+00,1.217275304318827356e+00
4.349999999999999423e-01,1.150575287643823108e+00,1.117225279306320873e+00
4.649999999999999689e-01,1.100550275137567979e+00,1.033850258462563731e+00
4.949999999999999956e-01,1.000500250125061719e+00,1.000500250125061719e+00
5.250000000000000222e-01,9.338002334500574708e-01,8.837752209438044515e-01
5.549999999999999378e-01,8.837752209438077822e-01,8.337502084375544298e-01
5.849999999999999645e-01,8.170752042688003147e-01,8.004002001000493083e-01
6.149999999999999911e-01,7.837251959312983018e-01,7.170251792562941651e-01
6.450000000000000178e-01,7.170251792562968296e-01,6.336501584125413533e-01
6.749999999999999334e-01,6.836751709187920412e-01,6.169751542437880154e-01
7.049999999999999600e-01,6.003001500750368979e-01,5.502751375687839897e-01
7.349999999999999867e-01,6.003001500750368979e-01,5.502751375687839897e-01
7.650000000000000133e-01,5.502751375687839897e-01,4.669001167250287354e-01
7.949999999999999289e-01,4.669001167250305118e-01,4.002001000500261529e-01
8.249999999999999556e-01,4.669001167250287354e-01,3.835250958812735922e-01
8.549999999999999822e-01,4.168751042187756606e-01,3.335000833750205174e-01
8.850000000000000089e-01,3.501750875437728561e-01,2.834750708687684972e-01
9.149999999999999245e-01,3.835250958812735922e-01,1.834250458562612929e-01
9.449999999999999512e-01,3.001500750375184490e-01,1.667500416875102587e-01
9.749999999999999778e-01,2.334500583625143677e-01,5.002501250625308177e-02
1.004999999999999893e+00,2.167750541937633613e-01,0.000000000000000000e+00
1.035000000000000142e+00,1.500750375187592245e-01,0.000000000000000000e+00
1.064999999999999947e+00,6.670001667500412290e-02,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.154999999999999805e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> hists_batch_bias.csv <==
1.250000000000000000e-01,4.468156052017339119e-01,6.708902967655885341e-01,7.282427475825274943e-01
3.750000000000000000e-01,6.722240746915638665e-01,7.735911970656885739e-01,7.975991997332444461e-01
6.250000000000000000e-01,5.281760586862287443e-01,5.815271757252417073e-01,5.815271757252417073e-01
8.750000000000000000e-01,4.281427142380793693e-01,4.534844948316105184e-01,4.494831610536845767e-01
1.125000000000000000e+00,3.574524841613871406e-01,3.614538179393130823e-01,3.467822607535845369e-01
1.375000000000000000e+00,3.041013671223741222e-01,2.894298099366455213e-01,2.747582527509169759e-01
1.625000000000000000e+00,2.547515838612871009e-01,2.294098032677559240e-01,2.094031343781260490e-01
1.875000000000000000e+00,2.160720240080026555e-01,1.773924641547182379e-01,1.587195731910636953e-01
2.125000000000000000e+00,1.853951317105701768e-01,1.360453484494831555e-01,1.187062354118039315e-01
2.375000000000000000e+00,1.480493497832610916e-01,1.027009003001000398e-01,9.203067689229743609e-02
2.625000000000000000e+00,1.280426808936312166e-01,7.602534178059353054e-02,6.802267422474157776e-02
2.875000000000000000e+00,9.869956652217405646e-02,5.735245081693898100e-02,5.735245081693898100e-02
3.125000000000000000e+00,8.002667555851949999e-02,4.268089363121040092e-02,4.001333777925974999e-02
3.375000000000000000e+00,5.868622874291430647e-02,2.934311437145715323e-02,3.067689229743247870e-02
3.625000000000000000e+00,4.401467155718572638e-02,1.733911303767922754e-02,2.400800266755585138e-02
3.875000000000000000e+00,3.067689229743247870e-02,1.333777925975325029e-03,1.600533511170390208e-02
4.125000000000000000e+00,1.867289096365455300e-02,0.000000000000000000e+00,6.668889629876625577e-03
4.375000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> hists_batch_nobias.csv <==
8.749999999999999445e-02,4.001333777925975554e-01,3.963225837183823597e-01,4.001333777925975554e-01
2.624999999999999556e-01,8.288477111418092180e-01,8.345639022531320395e-01,8.307531081789167882e-01
4.374999999999999445e-01,6.859429333587387934e-01,6.821321392845236531e-01,6.802267422474160830e-01
6.124999999999999334e-01,5.735245081693896019e-01,5.716191111322820317e-01,5.716191111322820317e-01
7.874999999999999778e-01,4.915924355737625873e-01,4.954032296479777830e-01,4.954032296479777830e-01
9.624999999999999112e-01,4.344305244605349281e-01,4.306197303863196768e-01,4.344305244605349281e-01
1.137499999999999734e+00,3.829848044586289246e-01,3.829848044586289246e-01,3.791740103844137844e-01
1.312500000000000000e+00,3.372552755680464087e-01,3.391606726051540344e-01,3.391606726051540344e-01
1.487499999999999822e+00,3.048635259372171058e-01,3.029581289001094802e-01,3.048635259372171058e-01
1.662500000000000089e+00,2.686609822321725516e-01,2.686609822321725516e-01,2.705663792692801772e-01
1.837499999999999911e+00,2.343638355642359283e-01,2.362692326013435262e-01,2.381746296384511519e-01
2.012499999999999734e+00,2.095936740818370170e-01,2.076882770447293913e-01,2.057828800076217934e-01
2.187500000000000000e+00,1.791073214881148123e-01,1.810127185252224102e-01,1.810127185252224102e-01
2.362499999999999822e+00,1.524317629686087472e-01,1.543371600057163451e-01,1.505263659315011215e-01
2.537499999999999645e+00,1.200400133377790696e-01,1.162292192635638738e-01,1.200400133377790696e-01
2.712499999999999911e+00,8.383746963273480679e-02,8.574286666984241856e-02,8.383746963273480679e-02
2.887499999999999734e+00,2.667555851950653006e-02,2.858095555661414183e-02,2.858095555661414183e-02
3.062500000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.237499999999999822e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.412499999999999645e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> hists_nobatch_bias.csv <==
2.999999999999999889e-01,5.607424697121262680e-01,4.779370901411582051e-01,2.161528150134048309e-01
8.999999999999999112e-01,4.240302322996554740e-01,3.990218961876181303e-01,2.937890974084003681e-01
1.500000000000000000e+00,2.806491052573080736e-01,2.717572524174725612e-01,2.239722966934763748e-01
2.099999999999999645e+00,1.878403912415249344e-01,1.900633544514837847e-01,1.770554066130473336e-01
2.700000000000000178e+00,1.178170501278203580e-01,1.317105701900633252e-01,1.446604110813226041e-01
3.299999999999999822e+00,6.724463710125601346e-02,8.447260197843731167e-02,1.189678284182306423e-01
3.899999999999999911e+00,2.778704012448591359e-02,5.446259864399239509e-02,9.774352100089356288e-02
4.500000000000000000e+00,5.557408024897190872e-04,3.334444814938314350e-02,8.042895442359254687e-02
5.099999999999999645e+00,0.000000000000000000e+00,1.778370567967101079e-02,6.311438784629137821e-02
5.699999999999999289e+00,0.000000000000000000e+00,6.113148827386901719e-03,5.194369973190343659e-02
6.299999999999999822e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.133154602323505650e-02
6.899999999999999467e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.351206434316356120e-02
7.500000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.792672028596959038e-02
8.099999999999999645e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.234137622877567508e-02
8.699999999999999289e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.899016979445935019e-02
9.300000000000000711e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.452189454870420754e-02
9.899999999999998579e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.340482573726542274e-02
1.050000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.061215370866845989e-02
1.109999999999999964e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.495084897229645604e-03
1.169999999999999929e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.702412868632711372e-03


==> hists_nobatch_nobias.csv <==
8.749999999999999445e-02,4.001333777925975554e-01,4.020387748297051811e-01,3.982279807554899853e-01
2.624999999999999556e-01,8.250369170675939667e-01,8.326585052160244693e-01,8.307531081789167882e-01
4.374999999999999445e-01,6.821321392845236531e-01,6.802267422474160830e-01,6.802267422474160830e-01
6.124999999999999334e-01,5.754299052064972830e-01,5.678083170580667804e-01,5.754299052064972830e-01
7.874999999999999778e-01,4.934978326108701574e-01,4.954032296479777830e-01,4.896870385366549616e-01
9.624999999999999112e-01,4.325251274234273025e-01,4.325251274234273025e-01,4.325251274234273025e-01
1.137499999999999734e+00,3.829848044586289246e-01,3.848902014957365503e-01,3.829848044586289246e-01
1.312500000000000000e+00,3.391606726051540344e-01,3.372552755680464087e-01,3.372552755680464087e-01
1.487499999999999822e+00,3.067689229743246759e-01,3.029581289001094802e-01,2.991473348258942844e-01
1.662500000000000089e+00,2.686609822321725516e-01,2.667555851950649259e-01,2.686609822321725516e-01
1.837499999999999911e+00,2.362692326013435262e-01,2.362692326013435262e-01,2.381746296384511519e-01
2.012499999999999734e+00,2.076882770447293913e-01,2.076882770447293913e-01,2.057828800076217934e-01
2.187500000000000000e+00,1.791073214881148123e-01,1.829181155623300359e-01,1.772019244510072145e-01
2.362499999999999822e+00,1.486209688943935237e-01,1.486209688943935237e-01,1.524317629686087472e-01
2.537499999999999645e+00,1.200400133377790696e-01,1.219454103748866813e-01,1.238508074119942931e-01
2.712499999999999911e+00,8.955366074405762822e-02,8.383746963273480679e-02,8.383746963273480679e-02
2.887499999999999734e+00,2.667555851950653006e-02,3.048635259372174666e-02,3.810794074215218680e-02
3.062500000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.237499999999999822e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.412499999999999645e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> wasserstein_bias.csv <==
1.000000000000000000e+01,3.336103205097479818e-01,1.895891593808987363e-01,4.768023607320326818e+00,2.056086103345863236e+01
1.800000000000000000e+01,7.854024173852534874e-02,1.087956183170130320e+00,1.004280894448856820e+01,7.086356031571783660e+02
3.500000000000000000e+01,8.605906428172821476e-02,5.694349441999675410e-01,5.457627362599382081e+00,3.143086127842472592e+02
6.600000000000000000e+01,3.375172332903548789e-01,4.045721471656302803e-01,4.210213033590349596e+00,5.981508424680924207e+01
1.260000000000000000e+02,5.971773667035402966e-02,4.052452781304966001e-01,2.690577930039180998e+00,1.477794380583774512e+02
2.370000000000000000e+02,8.022854545586804997e-02,3.225896211720423734e-01,3.643863229361392619e+00,1.215991310566598855e+02
4.480000000000000000e+02,1.061586158211064168e-01,3.290243458013429878e-01,3.208879327132173831e+00,1.050978954643798033e+02
8.440000000000000000e+02,6.995880388411532258e-02,4.284764531168281376e-01,3.114438782945994966e+00,1.298624417671348965e+02
1.591000000000000000e+03,8.392598262470002402e-02,3.809030147947782274e-01,3.164451572599905393e+00,1.113351545762545385e+02
3.000000000000000000e+03,7.417156538280578193e-02,4.040417497601793695e-01,2.980145787904794119e+00,9.748954802672346887e+01


==> wasserstein_no_bias.csv <==
1.000000000000000000e+01,2.159831028638987127e-01,2.155903820863732667e-01,1.458902911724464779e+01,1.259717081310988078e+03
1.800000000000000000e+01,1.182742781189732445e-01,3.299408762618736835e-01,1.681187879840359278e-01,1.870643428992072899e+01
3.500000000000000000e+01,9.356737880382984263e-02,1.159352556075613772e-01,4.796289156369649698e-01,6.045568313046741338e+01
6.600000000000000000e+01,3.938095104945589509e-02,7.813491303552155820e-02,2.305748388573458652e-01,2.175476187797396932e+00
1.260000000000000000e+02,2.483719315672935912e-02,4.276691651604246774e-02,1.217213607482027782e-01,3.250421379526800436e+00
2.370000000000000000e+02,1.146442515235521903e-02,2.574656691552351315e-02,7.329158715817521430e-02,9.395314328920004732e-01
4.480000000000000000e+02,4.226901776244062006e-03,1.703453317706535644e-02,4.747624479664426522e-02,3.060698193887183560e-01
8.440000000000000000e+02,2.882653549382401328e-03,7.359037213173895767e-03,2.232314632678298466e-02,1.153749521367045949e-01
1.591000000000000000e+03,1.713932977859581111e-03,4.028029934514601798e-03,9.416304839282477190e-03,4.360627717284844967e-02
3.000000000000000000e+03,9.297309612976401537e-04,1.836016216718257483e-03,5.656556859257423978e-03,2.050579559375179800e-02

